Probing the effects of strong electromagnetic fields with charge-dependent directed flow in Pb-Pb collisions at the LHC

The first measurement at the LHC of charge-dependent directed flow ($v_{1}$) relative to the spectator plane is presented for Pb-Pb collisions at $\sqrt{s_{\rm NN}}$ = 5.02 TeV. Results are reported for charged hadrons and $\rm D^{0}$ mesons for the transverse momentum intervals $p_{\rm T}>0.2$ GeV/$c$ and $3<p_{\rm T}<$ 6 GeV/$c$ in the 5-40% and 10-40% centrality classes, respectively. The difference between the positively and negatively charged hadron $v_{1}$ has a positive slope as a function of pseudorapidity $\eta$, ${\rm d}\Delta{v_1}/{\rm d}\eta=$[1.68 $\pm$ 0.49 (stat.) $\pm$ 0.41 (syst.)] $\times 10^{-4}$. The same measurement for $\rm D^{0}$ and $\rm\bar{D}{}^0$ mesons yields a positive value ${\rm d}\Delta{v_1}/{\rm d}\eta$= [4.9 $\pm$ 1.7 (stat.) $\pm$ 0.6 (syst.)]$\times 10^{-1}$, which is about three orders of magnitude larger than the one of the charged hadrons. These measurements can provide new insights into the effects of the strong electromagnetic field and the initial tilt of matter created in non-central heavy-ion collisions on the dynamics of light (u, d, and s) and heavy (c) quarks. The large difference between the observed $\Delta{v_1}$ of charged hadrons and $\rm D^{0}$ mesons may reflect different sensitivity of the charm and light quarks to the early time dynamics of a heavy-ion collision. These observations challenge some of the recent theoretical calculations, which predicted a negative and an order of magnitude smaller value of ${\rm d}\Delta{v_1}/{\rm d}\eta$ for both light-flavour and charmed hadrons.

==> HEPdata_COrr/submission.yaml <==
comment: |
  Measurement of directed flow of D meson and charged hadrons in Pb–Pb collisions at 5.02TeV
---
data_file: yamlFile_v1_hplus.yaml
description: |
  Directed flow positive hadrons 5-40%
keywords:
- name: observables
  values: [positive hadrons, Directedflow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (1/8)
name: Table 1.1
---
data_file: yamlFile_v1_hminus.yaml
description: |
  Directed flow negative hadrons 5-40%
keywords:
- name: observables
  values: [positive hadrons, Directed flow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (2/8)
name: Table 1.2
---
data_file: yamlFile_Deltav1_chHadrons_.yaml
description: |
  Delta directed flow 5-40%
keywords:
description: |
  Delta Directed flow hadrons
keywords:
- name: observables
  values: [hadrons, Delta Directed flow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (3/8)
name: Table 1.3
---
data_file: yamlFile_v1_D0meson.yaml
description: |
  Directed flow D0 meson 10-40%
keywords:
- name: observables
  values: [D0 meson, Directed flow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (4/8)
name: Table 1.4
---
data_file: yamlFile_v1_D0BARmeson.yaml
description: |
  Directed flow D0-bar meson 10-40%
keywords:
- name: observables
  values: [D0-bar meson, Directed flow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (5/8)
name: Table 1.5
---
data_file: yamlFile_Deltav1_Dmeson.yaml
description: |
  Delta Directed flow D0 meson 10-40%
keywords:
- name: observables
  values: [D0 meson, Delta Directed flow]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (6/8)
name: Table 1.6
---
data_file: yamlFile_Deltav1_hadronsSlope.yaml
description: |
  Slope Dv1 charged hadrons 540%
keywords:
- name: observables
  values: [hadrons, slope Dv1]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (7/8)
name: Table 1.7
---
data_file: yamlFile_Deltav1_DmesonSlope.yaml
description: |
  Slope Dv1 D0 meson 540%
keywords:
- name: observables
  values: [D0 meson, slope Dv1]
- name: energy
  values: [5023.0]
location: Data from Fig.2 (8/8)
name: Table 1.8


==> HEPdata_COrr/yamlFile_Deltav1_Dmeson.yaml <==
dependent_variables:
- header: {name: Delta v_1 for D meson, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> D meson 10-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 0.17}
    - {label: sys, symerror: 0.05}
    value: -0.24
  - errors:
    - {label: stat, symerror: 0.13}
    - {label: sys, symerror: 0.05}
    value: -0.33
  - errors:
    - {label: stat, symerror: 0.13}
    - {label: sys, symerror: 0.05}
    value: 0.02
  - errors:
    - {label: stat, symerror: 0.12}
    - {label: sys, symerror: 0.05}
    value: 0.28
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.4, low: -0.8}
  - {high: 0.0, low: -0.4}
  - {high: 0.4, low: 0.0}
  - {high: 0.8, low: 0.4}


==> HEPdata_COrr/yamlFile_Deltav1_DmesonSlope.yaml <==
dependent_variables:
- header: {name: Slope of Deltav1 for D meson, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> Slope of Deltav1 D meson 10-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 1.7e-01}
    - {label: sys, symerror: 0.6e-01}
    value: 4.9e-01
independent_variables:
- header: {name: centrality, units: -}
  values:
  - {high: 40, low: 10}




==> HEPdata_COrr/yamlFile_Deltav1_chHadrons_.yaml <==
dependent_variables:
- header: {name: Delta_v_1 for hadrons systematic correlated uncertainty 1.5e-05, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> Delta_v1 hadrons 5-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 4.95e-05}
    - {label: sys, symerror: 4.40e-05}
    value: -7.72e-05
  - errors:
    - {label: stat, symerror: 4.89e-05}
    - {label: sys, symerror: 3.60e-05}
    value: 9.6e-06
  - errors:
    - {label: stat, symerror: 4.90e-05}
    - {label: sys, symerror: 3.45e-05}
    value: -2.01e-05
  - errors:
    - {label: stat, symerror: 4.91e-05}
    - {label: sys, symerror: 3.55e-05}
    value: 5.82e-05
  - errors:
    - {label: stat, symerror: 5.06e-05}
    - {label: sys, symerror: 4.45e-05}
    value: 0.000175
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.48, low: -0.8}
  - {high: -0.16, low: -0.48}
  - {high: 0.16, low: -0.16}
  - {high: 0.48, low: 0.16}
  - {high: 0.8, low: 0.48}



==> HEPdata_COrr/yamlFile_Deltav1_hadronsSlope.yaml <==
dependent_variables:
- header: {name: Slope of Deltav1 for charged hadrons, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> Slope of Deltav1 hadrons 5-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 0.49e-04}
    - {label: sys, symerror: 0.41e-04}
    value: 1.68e-04
independent_variables:
- header: {name: centrality, units: -}
  values:
  - {high: 40, low: 5}




==> HEPdata_COrr/yamlFile_v1_D0BARmeson.yaml <==
dependent_variables:
- header: {name: v_1 for D0-BAR meson, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> D meson 10-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 0.11}
    - {label: sys, symerror: 0.04}
    value: 0.19
  - errors:
    - {label: stat, symerror: 0.09}
    - {label: sys, symerror: 0.04}
    value: 0.07
  - errors:
    - {label: stat, symerror: 0.09}
    - {label: sys, symerror: 0.04}
    value: -0.02
  - errors:
    - {label: stat, symerror: 0.11}
    - {label: sys, symerror: 0.04}
    value: -0.07
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.4, low: -0.8}
  - {high: 0.0, low: -0.4}
  - {high: 0.4, low: 0.0}
  - {high: 0.8, low: 0.4}


==> HEPdata_COrr/yamlFile_v1_D0meson.yaml <==
dependent_variables:
- header: {name: v_1 for D0 meson, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> D0 meson 10-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 0.12}
    - {label: sys, symerror: 0.04}
    value: -0.05
  - errors:
    - {label: stat, symerror: 0.10}
    - {label: sys, symerror: 0.04}
    value: -0.26
  - errors:
    - {label: stat, symerror: 0.09}
    - {label: sys, symerror: 0.04}
    value: -0.01
  - errors:
    - {label: stat, symerror: 0.11}
    - {label: sys, symerror: 0.04}
    value: 0.21
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.4, low: -0.8}
  - {high: 0.0, low: -0.4}
  - {high: 0.4, low: 0.0}
  - {high: 0.8, low: 0.4}


==> HEPdata_COrr/yamlFile_v1_hminus.yaml <==
dependent_variables:
- header: {name: v_1 for negative hadrons systematic correlated uncertainty 3.8e-05, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> negative hadrons 5-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 3.49e-05}
    - {label: sys, symerror: 4.40e-05}
    value: 0.000542
  - errors:
    - {label: stat, symerror: 3.45e-05}
    - {label: sys, symerror: 3.45e-05}
    value: 0.000256
  - errors:
    - {label: stat, symerror: 3.46e-05}
    - {label: sys, symerror: 3.48e-05}
    value: 3.89e-05
  - errors:
    - {label: stat, symerror: 3.46e-05}
    - {label: sys, symerror: 3.40e-05}
    value: -0.000250
  - errors:
    - {label: stat, symerror: 3.57e-05}
    - {label: sys, symerror: 4.25e-05}
    value: -0.000465
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.48, low: -0.8}
  - {high: -0.16, low: -0.48}
  - {high: 0.16, low: -0.16}
  - {high: 0.48, low: 0.16}
  - {high: 0.8, low: 0.48}


==> HEPdata_COrr/yamlFile_v1_hplus.yaml <==
dependent_variables:
- header: {name: v_1 for positive hadrons systematic correlated uncertainty 3.8e-05, units: -}
  qualifiers:
  - {name: RE, value: PBPB--> positive hadrons 5-40% centrality class}
  - {name: SQRT(S), value: 5020.0 GeV}
  values:
  - errors:
    - {label: stat, symerror: 3.50e-05}
    - {label: sys, symerror: 4.45e-05}
    value: 0.000465
  - errors:
    - {label: stat, symerror: 3.46e-05}
    - {label: sys, symerror: 3.50e-05}
    value: 0.000266
  - errors:
    - {label: stat, symerror: 3.47e-05}
    - {label: sys, symerror: 3.50e-05}
    value: 1.88e-05
  - errors:
    - {label: stat, symerror: 3.48e-05}
    - {label: sys, symerror: 3.43e-05}
    value: -0.000191
  - errors:
    - {label: stat, symerror: 3.59e-05}
    - {label: sys, symerror: 4.25e-05}
    value: -0.000289
independent_variables:
- header: {name: ETA, units: -}
  values:
  - {high: -0.48, low: -0.8}
  - {high: -0.16, low: -0.48}
  - {high: 0.16, low: -0.16}
  - {high: 0.48, low: 0.16}
  - {high: 0.8, low: 0.48}


